Outflows, Inflows and Young Stars in the inner 200 pc of the Seyfert galaxy NGC 2110

We present a two-dimensional mapping of stellar population age components, emission-line fluxes, gas excitation and kinematics within the inner $\sim200$ pc of the Seyfert 2 galaxy NGC 2110. We used the Gemini North Integral Field Spectrograph (NIFS) in the J and K bands at a spatial resolution of $\sim22$ pc. The unresolved nuclear continuum is originated in combined contributions of young stellar population (SP; age$\leq100$ Myr), a featureless AGN continuum and hot dust emission. The young-intermediate SP ($100<$age$\leq700$ Myr) is distributed in a ring-shaped structure at $\approx140$ pc from the nucleus, which is roughly coincident with the lowest values of the stellar velocity dispersion. In the inner $\approx115$ pc the old SP (age$>2$ Gyr) is dominant. The [FeII]1.25$\mu$m emission-line flux distribution is correlated with the radio emission and its kinematics comprise two components, one from gas rotating in the galaxy plane and another from gas in outflow within a bicone oriented along north-south. These outflows seem to originate in the interaction of the radio jet with the ambient gas producing shocks that are the main excitation mechanism of the [FeII] emission. We estimate: (1) an ionized gas mass outflow rate of $\sim0.5$ M$_\odot$/yr at $\sim$70 pc from the nucleus; and (2) a kinetic power for the outflow of only 0.05% of the AGN bolometric luminosity implying weak feedback effect on the galaxy.

==> Referee_r1.txt <==
Authors: We thank Dr. Durre for his comments. Below we present the answers of each question and main changes in the text are shown in red.


Referee: Section	2 - figure	1.	Can	the	SpeX	spectrum	be	enhanced	by	thickening the	line	or	other	method?	It's	almost	invisible	on	the	screen	and	on	paper.
Answer: We have changed the dotted line by a thicker dashed line.

----------------------------------------------------------

Referee:  Section	2.2 - para	1. "effect	expected	effect"	->	"expected	effect".	
Answer: Done!

----------------------------------------------------------

Referee:  Section	3 - I	don't	quite	understand	the	STARLIGHT	spectral	synthesis	of  the	stellar	component	for	the	nucleus,	as	shown	in	figure	3.	The	range	of	the	Maraston	(2005)	models	all	show	a	monotonic	decline	from	1	- 2.5 μm (with	of	course	lumps	and	bumps	for	high	metallicity).	

The	only	way	I	can	see	to	get	an	increasing	(or even	flat)	slope	is	with heavy	extinction;	however	even	using	the	central	EBV of	1.6	mag,	the	spectrum	still	slopes	down	at	the	long	wavelength.	Can	you	enlighten	me	 on	this? I	include	a	plot	of	extreme	populations	in	the	Maraston	dataset	(young,	metal	poor	and	old,	metal	rich)	extincted	by	EBV	=	1.6	magnitude	(using	the	CCM	law,	the	Calzetti	law	makes	almost	no	difference	over	this	wavelength	range).	Even	the	old	population	is	flat	then	down,	rather	than up	then	flat,	over	the	wavelength	range.	


Answer: The referee is correct. We found a bug in the script used to construct this figure (both the weights of one BB component and the extinction correction were wrong). Now, we present the correct figure. The extinction estimated by starlight for the nuclear spectrum is Av=4.1 mag. We call the referee's attention that although the power-law component seems to be with zero flux  after correcting for reddening, it contributes to about 5% of the flux at 2.2 um. Although we quote the individual flux contributions of each component in the caption of this figure, we can not draw any conclusion based on a single spaxel. Conclusions are based on the 2D maps and average values as discussed in Sec. 4.  

----------------------------------------------------------

Referee: Section	4.1 - para	2.	Would	it	be	possible	to	have	some	idea	of	the	 "average"	BB	dust	temperature	(e.g.	weighted	integration	of	the	individual	BB	temperature	components)?	

Answer:  We have computed the average temperature, weighted by the integrated BB components. The temperature was computed from the fitting of an integrated spectrum within 0.3" radius, centred at the peak of the continuum.  The resulting value is 1340 K and we have included this in Sec. 4.3

----------------------------------------------------------

Referee: Section	4.1 - para	3. "adequate	units"	->	"correct	units"
Answer:  Done

----------------------------------------------------------

Referee: Figures	3	and	4 - I	still	find	these	figures	hard	to	read	on	both	screen	and	 print.	Can	you	do	either	(1)	change	the	colour	scheme	(as	per	Schönell etal.	2017,	MNRAS,	464,	1771	- figures	8	and	9)	or	(2)	insert	contours	(as	 per	Diniz	etal.	2017,	MNRAS,	469,	3286 - figures	2	and	3)? 

Answer: Thanks! We have included contours on these maps, as in Diniz et al.

----------------------------------------------------------

Referee:  Section	4.1 - para	3.	Just	a	comment	on	your	response;	the	OSIRIS	plate scale	was	0.035"	vs	NIFS	0.05".	We	don't	think	it	would	be	guiding	problems;	we	saw	a	similar	image	in	several	other	J- and	H-band	
observations on	the	night.	The	"best"	image	(which	was	the	one	we	used)	was	probably at	the	best seeing, with best AO	correction.

Answer: Thanks! We include a comment about this in the text. 

----------------------------------------------------------

Referee:  Section	4.5 - para	4.	"besides	of	rotation"		->	"besides	the	rotation"	OR	 "besides	rotation".	"shou"	->	"show

Answer: Corrected

